Deriving the contribution of blazars to the Fermi-LAT Extragalactic $\gamma$-ray background at $E>10$ GeV with efficiency corrections and photon statistics

The Fermi Large Area Telescope (LAT) Collaboration has recently released the Third Catalog of Hard Fermi-LAT Sources (3FHL), which contains 1556 sources detected above 10 GeV with seven years of Pass 8 data. We investigate the source count distribution of 3FHL sources at Galactic latitudes $|b|>20^{\circ}$, where the sources are mostly blazars. We use two complementary techniques: 1) a source-detection efficiency correction method and 2) an analysis of pixel photon count statistics with the 1-point probability distribution function (1pPDF). With the first method, using realistic Monte Carlo simulations of the $\gamma$-ray sky, we calculate the efficiency of the LAT to detect point sources. This enables us to find the intrinsic source count distribution at photon fluxes down to $7.5\times10^{-12}$ ph cm$^{-2}$s$^{-1}$. With this method we detect a flux break at $(3.5\pm0.4) \times 10^{-11} \mathrm{ph}\,\mathrm{cm}^{-2}\mathrm{s}^{-1}$ with a significance of at least $5.4 \sigma$. The power-law indexes of the source count distribution above and below the break are $2.09\pm0.04$ and $1.07\pm0.27$, respectively. This result is confirmed with the 1pPDF method, which has a sensitivity reach of $\sim10^{-11}$ ph cm$^{-2}$s$^{-1}$. Integrating the derived source count distribution above the sensitivity of our analysis, we find that $(42\pm8)\%$ of the extragalactic $\gamma$-ray background originates from blazars.

==> aastex52/datafile1.txt <==
Title: A Wide Field Hubble Space Telescope Study of the Cluster Cl0024+16 
       at z=0.4. I: Morphological Distributions to 5 Mpc Radius  
Authors: Treu T., Ellis R.S., Kneib J.-P., Dressler A., Smail I., Czoske O., 
         Oemler A., Natarajan P. 
Table: The catalog
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---   POS       WFPC2 pointing, as identified in Table 2 
   4-  4 I1     ---   Chip      WFPC2 chip number
   6-  8 I3     ---   ID        Running number within each chip 
  10- 16 F7.2   pix   Xpix      X-coordinate on the chip of the object
                                 baricenter
  18- 24 F7.2   pix   Ypix      Y-coordinate on the chip of the object
                                 baricenter
  28- 34 F7.5   deg   RAdeg     Right Ascension (J2000) in decimal degrees of
                                 the object baricenter
  37- 45 F9.6   deg   DEdeg     Declination (J2000) in decimal degrees of 
                                 the object baricenter
  47- 54 F8.3   mag   Imag      SExtractor F814W band magnitude (1) 
  56- 63 F8.3   mag   errImag   Error in Imag (1)
  65- 72 F8.3   mag   I1mag     SExtractor F814W band magnitude within 0.5''
                                 diameter aperture (1)
  74- 81 F8.3   mag   errI1mag  Error in I1mag (1)
  83- 90 F8.3   mag   I2mag     SExtractor F814W band magnitude within 1''
                                 diameter aperture (1)
  92- 99 F8.3   mag   errI2mag  Error in I2mag (1)
 101-104 F4.2   ---   SClass    SExtractor stellar classification 
 106-107 A2     ---   Type      Morphological type by RSE
 109-138 A30    ---   Comm      Comment by RSE
--------------------------------------------------------------------------------
Note (1): All magnitudes are in the Vega system and corrected for galactic 
          extinction, adopting E(B-V)=0.057 (Schlegel et al. 1998).
    -999.999 = numerical problems in computing the quantity.
--------------------------------------------------------------------------------
 0 2   1 1370.99   57.35   6.65112  17.131149   21.344    0.006   24.385    0.016   23.528    0.013 0.00 9  - 
 0 2   2 1476.62    8.03   6.65148  17.129572   21.641    0.005   23.141    0.007   22.007    0.004 0.03 9  - 
 0 2   3 1079.62   28.92   6.65243  17.135000   23.953    0.030   24.890    0.023   24.240    0.023 0.00 -  - 
 0 2   4  114.58   21.22   6.65556  17.148020   23.801    0.025   25.039    0.026   24.112    0.021 0.00 -  - 
 0 2   5   46.78   19.46   6.65580  17.148932   23.012    0.012   23.924    0.012   23.282    0.011 0.03 -  - 
 0 2   6 1441.84   16.16   6.65148  17.130072   24.393    0.045   26.099    0.062   25.119    0.049 0.00 -  - 
 0 2   7  205.43    3.96   6.65552  17.146742   24.424    0.032   25.028    0.025   24.597    0.027 0.01 -  - 
 0 2   8 1321.63    9.76   6.65195  17.131672   22.189    0.011   24.743    0.021   23.298    0.011 0.00 4  edge 
 0 2   9   73.71   65.84   6.65506  17.148710   22.437    0.008   23.417    0.008   22.684    0.007 0.03 -  - 
 0 2  10  937.79   54.40   6.65251  17.136992   24.225    0.035   25.213    0.030   24.498    0.029 0.00 -  - 
 0 2  11  186.65   64.80   6.65472  17.147181   23.213    0.014   23.787    0.011   23.390    0.012 0.03 -  - 
 0 2  12  692.05  239.17   6.65067  17.140871   19.679    0.002   21.228    0.003   20.560    0.002 0.03 0  - 
 0 2  13 1035.04   91.52   6.65169  17.135790   23.812    0.021   24.571    0.018   23.971    0.018 0.02 -  - 
 0 2  14  878.49   66.02   6.65254  17.137831   25.344    0.040   25.487    0.037   25.407    0.063 0.21 -  - 
 0 2  15  181.39  106.78   6.65414  17.147371   23.574    0.022   24.506    0.017   23.780    0.016 0.02 -  - 
 0 2  16  393.07   74.49   6.65393  17.144421   25.366    0.071   26.006    0.058   25.423    0.064 0.00 -  - 
 0 2  17  258.49  159.90   6.65315  17.146492   23.855    0.029   25.107    0.028   24.287    0.024 0.00 -  - 
 0 2  18  197.09  107.32   6.65408  17.147160   23.896    0.024   24.575    0.018   24.028    0.019 0.02 -  - 
 0 2  19  839.70   86.82   6.65236  17.138420   25.297    0.040   25.365    0.034   25.358    0.061 0.09 -  - 
 0 2  20  674.62  101.75   6.65267  17.140692   25.403    0.063   25.928    0.054   25.396    0.063 0.00 -  - 
 0 2  21  827.78  115.05   6.65200  17.138660   24.754    0.040   25.111    0.028   24.807    0.037 0.01 -  - 
 0 2  22  382.82  122.59   6.65329  17.144701   25.426    0.073   25.971    0.056   25.436    0.065 0.00 -  - 
 0 2  23  349.02  160.27   6.65286  17.145271   23.408    0.017   24.219    0.014   23.624    0.014 0.03 -  - 
 0 2  24  217.21  195.94   6.65277  17.147160   21.052    0.003   21.764    0.003   21.297    0.003 0.03 1  - 
 0 2  25 1001.04  165.53   6.65075  17.136473   23.271    0.012   23.716    0.010   23.341    0.011 0.03 -  - 
 0 2  26  471.90  140.35   6.65276  17.143551   25.491    0.073   25.848    0.050   25.538    0.071 0.00 -  - 
 0 2  27  689.24  152.30   6.65191  17.140652   25.148    0.063   25.813    0.049   25.234    0.054 0.00 -  - 
 0 2  28  134.21  158.98   6.65355  17.148170   24.672    0.040   25.144    0.028   24.735    0.035 0.01 -  - 
 0 2  29  223.49  346.31   6.65062  17.147520   22.072    0.009   24.174    0.014   23.278    0.011 0.00 5  - 
 0 2  30  455.75  178.92   6.65226  17.143881   24.300    0.031   25.090    0.027   24.416    0.027 0.00 -  - 
 0 2  31   50.37  214.13   6.65303  17.149473   23.690    0.028   24.926    0.024   24.153    0.021 0.00 -  - 
 0 2  32  823.66  203.92   6.65076  17.138981   24.525    0.061   25.907    0.053   24.958    0.043 0.05 -  - 
 0 2  33  311.28  183.78   6.65264  17.145849   25.644    0.064   25.904    0.053   25.562    0.073 0.00 -  - 
 0 2  34  791.50  206.13   6.65083  17.139421   25.143    0.061   26.037    0.059   25.212    0.053 0.03 -  - 
 0 2  35  240.32  227.34   6.65225  17.146942   23.361    0.014   23.818    0.011   23.441    0.012 0.03 -  - 
 0 2  36 1075.64  207.56   6.64992  17.135590   24.301    0.040   25.252    0.031   24.582    0.031 0.00 -  - 
 0 2  37 1198.25  226.02   6.64927  17.133991   24.120    0.041   26.449    0.084   25.419    0.064 0.00 -  - 
 0 2  38  336.78  270.72   6.65134  17.145760   21.777    0.006   22.765    0.006   22.096    0.005 0.03 6  companion 
 0 2  39 1006.22  232.44   6.64978  17.136602   24.924    0.045   25.279    0.032   24.955    0.043 0.00 -  - 
 0 2  40  587.43  254.21   6.65078  17.142332   24.436    0.038   25.199    0.030   24.612    0.032 0.00 -  - 
 0 2  41  263.58  244.60   6.65193  17.146673   24.412    0.038   25.133    0.028   24.572    0.030 0.00 -  - 
 0 2  42 1272.99  297.68   6.64802  17.133190   21.672    0.005   23.145    0.007   22.136    0.005 0.03 5  poss.merger/knot 
 0 2  43  795.44  272.58   6.64987  17.139572   22.946    0.010   23.537    0.009   23.047    0.009 0.03 -  - 
 0 2  44 1363.34  280.42   6.64799  17.131920   23.691    0.029   25.203    0.030   24.151    0.021 0.00 -  - 
 0 2  45  176.13  304.73   6.65136  17.148041   21.456    0.004   22.154    0.004   21.628    0.004 0.03 2  - 
 0 2  46 1464.93  335.04   6.64690  17.130711   21.669    0.005   22.928    0.006   21.994    0.004 0.04 6  disturbed 
 0 2  47  425.92  325.21   6.65029  17.144720   22.794    0.012   23.965    0.012   23.113    0.009 0.03 -  - 
 0 2  48 1058.72  373.99   6.64762  17.136311   21.339    0.005   22.963    0.006   21.956    0.004 0.03 6  knotty 
 0 2  49   87.80  488.35   6.64904  17.149782   19.262    0.001   20.949    0.002   20.230    0.002 0.03 2  - 
 0 2  50  688.75  312.04   6.64965  17.141130   22.906    0.017   24.248    0.014   23.503    0.013 0.01 -  - 
 0 2  51  116.12  303.60   6.65156  17.148840   24.788    0.054   25.682    0.044   25.129    0.049 0.00 -  - 
 0 2  52 1322.01  299.98   6.64784  17.132532   24.518    0.039   25.320    0.033   24.610    0.032 0.00 -  - 
 0 2  53  460.41  409.36   6.64899  17.144510   20.708    0.003   22.204    0.004   21.303    0.003 0.03 3  ft.arms 
 0 2  54 1366.15  334.25   6.64722  17.132042   24.204    0.023   24.484    0.017   24.212    0.022 0.03 -  - 
 0 2  55  643.42  470.64   6.64755  17.142221   19.911    0.002   21.871    0.004   20.900    0.002 0.03 2  - 
 0 2  56  245.15  361.55   6.65034  17.147272   22.654    0.010   23.517    0.009   22.901    0.008 0.03 -  - 
 0 2  57  178.23  371.72   6.65040  17.148211   22.725    0.010   23.482    0.009   22.917    0.008 0.03 -  - 
 0 2  58  901.58  416.05   6.64751  17.138559   21.902    0.007   23.199    0.007   22.448    0.006 0.03 2  poss.Sa 
 0 2  59  761.08  390.43   6.64831  17.140390   23.523    0.028   25.459    0.036   24.264    0.023 0.00 -  - 
 0 2  60 1128.53  392.47   6.64714  17.135431   23.124    0.015   24.007    0.012   23.386    0.012 0.03 -  - 
 0 2  61  237.22  402.31   6.64979  17.147501   24.017    0.039   25.398    0.035   24.554    0.030 0.00 -  - 
 0 2  62  348.99  391.35   6.64959  17.145960   25.116    0.047   25.655    0.043   25.132    0.050 0.01 -  - 
 0 2  63  753.85  481.98   6.64704  17.140760   20.713    0.003   21.584    0.003   21.038    0.002 0.03 2  - 

==> replytojean.txt <==
---Major issues:
Why do you use PSF3 only and UltraCleanVeto for the 1pPDF analysis? A factor 8 on events (l 616) is a huge price to pay. The IRF for all events together is actually better known than that for PSF3 (particularly the effective area). And including a fraction of instrumental background shouldn't be a problem for the 1pPDF method as long as it remains isotropic. With as many events as the source detection method, it should go lower. At present the paper gives the wrong impression that the fluctuation analysis does not go as deep as direct source detection.

--ANSWER
The reason for using PSF3 events only is the average PSF size rather than the level of accuracy to which the PSF is known. As we thoroughly investigated in preceding papers, a systematic limit of the 1pPDF setup is PSF broadening (meaning the spread in PSF width among the analyzed event sample, on an event-by-event basis). By definition, the 1pPDF analysis implements the PSF correction by statistical means for the entire event sample, i.e. every event is PSF-corrected with an average correction function derived from the effective PSF of the whole sample. The relative broadness of the average PSF is then to be seen in relation to the given pixel size events are collected in. Our previous analyses have clearly shown that PSF broadening is critical and to be kept as small as possible to avoid systematics.
We however carried out cross checks, e.g. using CLEAN events with FRONT selection, in order to further justify our choice. Those checks have shown that the break detected with the efficiency correction method as well as with the 1pPDF benchmark UCV, PSF3 setup is not clearly resolvable with CLEAN, FRONT data (while however consistent with its broad uncertainty band.)
Bearing this in mind, it is true that a higher isotropic background in principle should not matter. We therefore also conducted analyses with SOURCE, PSF3 and CLEAN, PSF3 event selection as well. We added Appendix A, presenting those results. As shown in the plots, the sensitivity of the analysis increases wrt. its uncertainty band, which narrows for SOURCE cuts (due to higher event statistics). For very faint sources, the analysis seems to reveal an upturn, embedded in a wide uncertainty band. We have checked that this upturn is neither significant nor any hint at a physical origin has been found. While, of course, the upturn might be real (e.g. caused by mAGN), cross checks with different IEMs reveal that the upturn more likely represents an artefact of mismodeled (or unmodeled) Galactic foreground fluctuations. For that reason, and such that not to emphasize the upturn, we chose to use the most conservative UCV cuts as benchmark in the main text.
Eventually, we note that for Pass 8 data there certainly is an optimum setup in order to include all measured events. Profiting from the four PSF quartiles available, one could in principle conduct the 1pPDF analysis in each PSF quartile separately, and then sample a likelihood function combining the individual likelihoods of all four quartiles. Unfortunately, this setup is still way beyond the scope of the technical implementation of the 1pPDF analysis we are using so far, as well as from the computational capabilities available. While the latter issue can certainly be solved, the former would be quite time consuming. Considering the checks discussed previously (in particular the Galactic foreground issue), we expect the combined setup to rather increase systematics below ~1E-11 cm^-2 s^-1 than to really improve sensitivity to the physical dN/dS distribution.

---Analysis (important):
l 123: Why do you use order 7 (0.45° pixels) for the 1pPDF method? This pixel size is much larger than the PSF above 10 GeV (R68=0.15° at 10 GeV). Smaller pixels should work better (the 2FHL logNlogS paper used order 9, ie 0.11°). This helps in making this method appear less powerful than it is.

--ANSWER
Previous studies of the 1pPDF setup have demonstrated that the systematics related to PSF correction can be reduced by adapting the pixel size. In particular, we have found that undersampling the effective PSF width (i.e. choosing a lower grid resolution with respect to the effective PSF size) is preferred over approximating or even oversampling the PSF. The choice of order 7 was driven by this result. We have conducted further checks of the analysis presented here, using HEALPix order 8. As demonstrated in Appendix A, indeed the sensitivity decreases by using order 8 instead of order 7, given a larger uncertainty band below the break.

---Table 2 should not write anything for 3FHL in the TS > 16 column. I guess this comes from the intermediate file I sent you in February. This was for information only and should not be used. The source detection had not been set up to be complete at TS > 16. I general, never quote anything which is not in the original paper. Of course it does not affect your results, this is purely editorial.

--ANSWER
I have deleted that part of the table.

l 262-264: I did the same exercise in 3FHL (App A) and obtained significantly different results (closer to 1). With an isotropic normalization as low as 0.81 and even 0.46 for the AIEM, are you actually consistent with the IGRB? What slope do you get for the Galactic correction? Have a look at this page which shows (first series of plots) the results I got when leaving everything free.

--ANSWER 
In our analysis we are leaving free only the normalization of IEM and isotropic templates. The slope of the IEM is fixed so your and our results are not directly comparable. I expect that the normalization of the isotropic template is lower than one because in this new catalog we are resolving more point sources with respect to the published IGRB.

Sect 3.6: The paper on GC sources introduced the flux redistribution (Omega). Why don't you use that conceptually much cleaner concept here? As long as confusion is small (OK above 10 GeV) one expects Omega to be truly independent of the logNlogS. And as long as the detection is dominated by counting (also OK > 10 GeV) the dependence on source spectrum should be a second-order effect.

--ANSWER
We don't need the flux redistribution Omega, as in the GC PSR paper, since we have to correct the dN/dS of the 3FHL that is in the observed flux space as the efficiency.
On the other hand in the GC PSR paper we calculated the theoretical number of PSRs in true flux space.

Fig 5: Why do you use such broad bins when the correction factor varies so fast? In order to approximate a continuous curve numerically, the bin should be chosen such that it gets lower on steep gradients, so that the horizontal (bin) and vertical (error) widths adapt to the gradient. Your statistical error bars can easily accommodate three times smaller bins near threshold, I think.

--ANSWER
We have changed the size of flux bins in the plots.

Sect 3.9: Why do you use a chi2 fit? You should be able to use a standard Poisson maximum likelihood framework on true source counts, putting the efficiency term on the model side.

--ANSWER
The efficiency is part of the data and it contains its own errors. Thus it should not be moved in the model side.

Fig 8: Why do you use so broad flux bins around the peak where you have lots of statistics and narrower bins would help constrain Sb?

--ANSWER
We have changed the flux bin size.

l 531-533: This is wrong. The difference between the analytic estimate and that from adding source fluxes has nothing to do with your analysis. It is easy to see that it is dominated by what happens for bright sources, which are very few. With your logNlogS shape for TS>16, 80% of the integral comes from S > Sb. Increasing Smax to infinity would increase the integral by 70%, whereas lowering Smin to 0 would increase it by only 5%. If the logNlogS at large flux is indeed as flat as you say (2.15), it is meaningless to estimate the EGB over all fluxes (it is completely dominated by the cosmic variance at large flux). You should consider the EGB only up to a more modest flux at which there are enough sources to beat the cosmic variance. 1E-9 should be fine.

--ANSWER
This is a very good point. We have changed the way we calculate the contribution of sources to the EGB. We have summed the source fluxes from our list of cataloged sources and the contribution to the IGRB. See our Eq. 5 in the new draft. This procedure no loger depends on the bright end of the flux distribution because we take directly the flux of sources in the catalog.

l 561: Why do you use a PL representation for the isotropic emission?

--ANSWER
For energies below ~100 GeV, the IGRB can be appropriately described with a simple PL of index 2.3. Our event sample is dominated by events with energies < 100 GeV, i.e. a spectral cutoff of the IGRB at higher energies won’t matter a lot. The relative fraction of residual CRs is below 30%. More importantly, in the 1pPDF setup the component of isotropic emission is fit by varying the integral emission from that component, further mitigating effects of spectral mismodelings. We therefore consider a simple PL as a good approximation. 

Analysis (minor):
Sect 3.1: What is the setting of FermiPy? Does table 1 imply that you use separate components for PSF event types?

---ANSWER
The setting of FermiPy is explained in the text. No we don't separate components for PSF event types.

--ANSWER
Table 2: Where do the 983 3FHL sources (slide 7) come from? In 3FHL I find 986 sources at |b| > 20°. I subtract Fornax A, 3 LMC components, 6 PSR, 1 glc, 1 psr, 1 pwn and I am down to 973. I then get <Gamma> = 2.60 with a standard deviation of 0.72. No impact on the results, of course, but this is easy to reproduce by anybody.

--ANSWER
I changed the numbers in Tab. 2.


Table 2: you get many more sources in your simulations than you get in the real data (160 more, ie a 10% or 4 sigma effect). This is significant (contrary to what you write at l 296), although I don't think it is a big deal (your simulated logNlogS must be slightly too high, that's all).

--ANSWER
Your right we have changed the sentence.


Fig 4 appears to show a 3 - 4% deficit, not 5% as you write at l 348 and 357.

--ANSWER
Yes your are right. I changed the wording.

Fig 4: I think the low flux excess at TS > 25 IS significant (it should be compared with the expected Poisson distribution which is narrower than the measured one). In the 3FHL paper (sect 2.6), in a pure diffuse analysis (easier to interpret), I found 10 spurious sources. It remains true that this has little impact on your results.

--ANSWER
We changed the wording in the new version of the paper.

l 575: I hope you mean 0, or +10. An index of -10 would create very many faint sources.

--ANSWER
The value of -10. refers to the notation as used in Eq. (2), i.e. \gamma_2 = -10. In that way, the index of the PL component becomes +10.

Formal:
There are missing line numbers before the equations.

--ANSWER
I will try to fix this.

Fig 7 is too compact and it is hard to see the details. You could stop the abscissa at 1E-9 (nothing interesting beyond that) and use [-0.3,0.3] for the Y range. The symbols/colors for Smin and +10% ISO are too similar.

--ANSWER
We have modified the Figure.





INTERNAL REFEREE PAGE
Internal referee report 2
Keith Bechtol (24 August 2017, version 3FHLLonNLogS_v1.pdf)
General
(1) I am surprised by a few of the values in the new Table 1. For example, the text states at line 115 "The data selection for the 1pPDF analysis requires more stringent event cuts to reduce systematic uncertainties, in particular those related to the point-spread function (PSF) broadening..." However, the PSF sizes for the two analyses listed in Table 1 are nearly identical: 0.162 deg versus 0.157 deg (i.e., a ~3% change). This seems too small of a difference in the PSF size to motivate the subselection of only PSF Type 3 events in the 1pPDF analysis if this is indeed the case. Maybe the numbers given in Table 1 (the 68% containment radius??) do not capture the whole story.
Also, the number of events in the two analyses differ by a factor ~8, but the fluxes corresponding to a single detected event differ by only a factor ~1.4 . This seems odd since the effective exposure should be several times larger for the efficiency correction event selection than the 1pPDF event selection (based on the relative density of detected events), unless the P8 SOURCE event sample has a very large fraction of residual cosmic-ray contamination. More concretely, I would expect that the effective exposure of the efficiency correction event selection would be at least 4 times larger because all four PSF event quartiles are used rather than a single quartile in the 1pPDF event selection.
Finally, the choice of pixelization scale for the 1pPDF analysis (0.46 deg) seems too large compared to the effective PSF size (~0.16 deg). I expect that this choice will significantly degrade the sensitivity of the 1pPDF analysis.


---ANSWER
We have updated the numbers in table 1. Now you see that the there is difference of about a factor of 8 between the number of photons in the 1pPDF analysis with ULTRACLEANVETO and PSF3 and the difference between the 1ph flux in the two selections is a factor of about 7. 
Regarding the size of pixels, previous studies of the 1pPDF setup have demonstrated that the systematics related to PSF correction can be reduced by adapting the pixel size. In particular, we have found that undersampling the effective PSF width (i.e. choosing a lower grid resolution with respect to the effective PSF size) is preferred over approximating or even oversampling the PSF. The choice of order 7 was driven by this result. We have conducted further checks of the analysis presented here, using HEALPix order 8. As demonstrated in Appendix A, indeed the sensitivity decreases by using order 8 instead of order 7, given a larger uncertainty band below the break.
The reason for using PSF3 events only is the average PSF size rather than the level of accuracy to which the PSF is known. As we thoroughly investigated in preceding papers, a systematic limit of the 1pPDF setup is PSF broadening (meaning the spread in PSF width among the analyzed event sample, on an event-by-event basis). By definition, the 1pPDF analysis implements the PSF correction by statistical means for the entire event sample, i.e. every event is PSF-corrected with an average correction function derived from the effective PSF of the whole sample. The relative broadness of the average PSF is then to be seen in relation to the given pixel size events are collected in. Our previous analyses have clearly shown that PSF broadening is critical and to be kept as small as possible to avoid systematics.
We however carried out cross checks, e.g. using CLEAN events with FRONT selection, in order to further justify our choice. Those checks have shown that the break detected with the efficiency correction method as well as with the 1pPDF benchmark UCV, PSF3 setup is not clearly resolvable with CLEAN, FRONT data (while however consistent with its broad uncertainty band.)
Bearing this in mind, it is true that a higher isotropic background in principle should not matter. We therefore also conducted analyses with SOURCE, PSF3 and CLEAN, PSF3 event selection as well. We added Appendix A, presenting those results. As shown in the plots, the sensitivity of the analysis increases wrt. its uncertainty band, which narrows for SOURCE cuts (due to higher event statistics). For very faint sources, the analysis seems to reveal an upturn, embedded in a wide uncertainty band. We have checked that this upturn is neither significant nor any hint at a physical origin has been found. While, of course, the upturn might be real (e.g. caused by mAGN), cross checks with different IEMs reveal that the upturn more likely represents an artefact of mismodeled (or unmodeled) Galactic foreground fluctuations. For that reason, and such that not to emphasize the upturn, we chose to use the most conservative UCV cuts as benchmark in the main text.
Eventually, we note that for Pass 8 data there certainly is an optimum setup in order to include all measured events. Profiting from the four PSF quartiles available, one could in principle conduct the 1pPDF analysis in each PSF quartile separately, and then sample a likelihood function combining the individual likelihoods of all four quartiles. Unfortunately, this setup is still way beyond the scope of the technical implementation of the 1pPDF analysis we are using so far, as well as from the computational capabilities available. While the latter issue can certainly be solved, the former would be quite time consuming. Considering the checks discussed previously (in particular the Galactic foreground issue), we expect the combined setup to rather increase systematics below ~1E-11 cm^-2 s^-1 than to really improve sensitivity to the physical dN/dS distribution.



Specific
133: "Moreover, the different cuts also make the flux of a source that produces 1 photon in the 1pPDF analysis greater of about 70% than in the efficiency correction method." The wording of this sentence is hard to understand for me.

---ANSWER 
We have changed this sentence.

394: I think the omega symbol for intrinsic efficiency needs a tilde.
Yes it is true but there we were referring to the observed efficiency.


==> report_one.txt <==
INTERNAL REFEREE PAGE
Internal referee report 1  
Keith Bechtol (6 August 2017)
General Comments
This is another outstanding piece of work, and the paper itself is already in excellent shape. The main conclusions are supported by two mostly independent analysis methodologies (efficiency corrections and 1pPDF), and there are several systematics checks for both pipelines. My suggestions mainly involve the presentation.

--ANSWER
Thanks Keith!

(1) In Section 3.6, both the observed efficiency and intrinsic efficiency are defined. I really like that both quantities are introduced in order to make explicit (and to account for) the effects of Eddington bias. I think that these two quantities are sufficiently important, and that the difference between them is subtle enough, that it would be worth providing the mathematical definitions to be explicit.
As I understand, the mathematical definitions are:
observed efficiency = number of detected sources in observed flux bin S_i / number of simulated sources true flux bin S_i
intrinsic efficiency = number of detected sources in true flux bin S_i / number of simulated sources in true flux bin S_i
With this definition, the observed efficiency can be used to correct the observed number of sources in observed flux bin S_i to the number of sources in true flux bin S_i, following equation 4. However, this only works if the simulation used to derive the observed efficiency uses an assumed flux distribution of sources (dN/dS) that approximately matches the true distribution. This is because the amplitude of the Eddington bias is related to flux distribution of sources (becomes stronger for very steep flux distributions with many more faint sources). 
Section 3.7, line 397, has the statement: “The observed efficiency is a property of the LAT to detect sources with a given flux and should not depend on the shape of dN/dS.” Instead, I think it is the *intrinsic efficiency* that is independent of dN/dS.

--ANSWER
The mathematical definition of the observed and instrinsic efficiencies is exactly as you have reported. We have added more detials in Sec 3.6.
As you correctly point out we can use the observed efficiency if we have the correct number of sources (i.e. the correct source count distribution) in order to have also the correct amount of Eddinghton bias. Indeed we have used in simulations the shape of the dN/dS that gives the correct number of sources compared with the catalog and for which the corrected dN/dS is compatible with the corrected dN/dS of the real sky (see Fig. 8 and 10). This means that the shape that we use in the simulations is reproducing well the dN/dS of the real sky.
You are also right that it is the intrinsic dN/dS that is indipendent of the dN/dS. We have removed the sentence at line 397.

(2) It might be helpful to include a statement on what fraction of unassociated high-Galactic-latitude sources are likely to be blazars.
 Somewhat related, 3FHL includes 9 radio galaxies. It could be interesting to show the S^2 dN/dS of the radio galaxies on the same plot as the S^2 dN/dS of the blazars. One could constrain the flux distribution of radio galaxies for the sake of plotting by assuming a Euclidean distribution (dN/dS ~ S^-2.5), as alluded to in final paragraphs. This idea is really optional, but it would be interesting to see the flux distributions of blazars and MAGN on the same plot. I don’t think the equivalent for SFGs would necessarily make sense because the LAT-detected objects are so nearby and are not representative of the cosmological population — one would need a more model-dependent approach in the SFG case. 

--ANSWER
We have added a sentence in the Introduction on the fraction of unassociated high-Galactic-latitude sources are likely to be blazars.
Concerning the S^2 dN/dS of radio galaxies, I tried to put the source count distribution of MANG. You find the plot below. I'm quite dubious to show this plot in the paper since some MAGN might be among unassociated sources in the 3FHL. I am working on a MAGN catalog with Pass 8 using new radio catalogs and we are finding preliminary results of 40-50 MAGN above 100MeV. Once this catalog will be public the list of known MAGN will be much longer and making plots like this will have more sense. We are working on a followup paper where we plan to make the same analysis but in different energy bins. We can put the S^2 dN/dS of blazars and MAGN in that paper using this new MAGN catalog if it will be available.


(3) I really like the consistent naming convention used for the different types of simulations employed in Section 3, as well as the use of italics to indicate that this is special terminology being introduced. This is helpful for readers to keep track of the different configurations.
For some simulation configurations, it seemed that a single statistical realization had been run, and conclusions were drawn based on the single realization. I think this is OK for a sanity check (and I understand that running many realizations might be infeasible), but it may be worth making clear in some of the validation checks that the results shown are an example, and are not necessarily intended to be a full analysis of systematic biases such as the pull on various fit parameters. In other words, performing a single realization and finding agreement with simulation input to within 1 sigma is not by itself a complete validation of statistical distribution, which by its very nature would require analysis of many realizations. To be clear, this is mainly a matter of presentation in my view. I think the explorations shown in the current version are sufficient to convince most readers that the most relevant potential systematics have been investigated, and that there are not outstanding issues.
For example, in Section 3.7, is the “efficiency validation simulation” performed once, i.e., a single statistical realization? If that is the case, then the “compatible with 1 sigma” statement is a reference to this realization.

--ANSWER
In Sec. 3.8 for the study of systematics in efficiency we used FIVE simulations for each of the case listed. We slightly changed the wording at line 415 to make clearer this point.
We just use one simulation for Sec. 3.7 and 4.2 where we wanted to check whether we are able to reconstruct the dN/dS of one simulation with the two methods. For this case it does not make sense to make many simulations because also the real sky is only one realization of the sky.

(4) In general, the development in Section 3 of the detection efficiency quantities, the rates of spurious sources, and various systematics checks is all very clear. Section 4 is shorter, but I think has about the right level of detail considering that the fit is accomplished more as a single step.
When seeing the preliminary version of this analysis, I had wondered why the efficiency correction and 1pPDF methods have similar sensitivities (in terms of minimum source flux where dN/dS is constrained) for the >10 GeV analysis (3FHL), while the 1pPDF method had comparatively much greater sensitivity for >50 GeV analysis (2FHL). Now I see that the efficiency corrections method has a factor ~8 larger event statistics. I suggest to mention the number of events used in both methods in Section 2, perhaps in units of average number of events per deg^2. It would also be useful to state the PSF size, so that readers have sense for the number of events per effective resolution element. Along the same lines, suggest to include the source flux corresponding to an average of 1 detected photon in both datasets (since the exposure is different for the two event selections) — this could come from the median exposure in the |b| > 20 deg sky, for instance. All this info could be included in a short table to summarize the salient dataset features for this analysis. I find these quantities useful to gain an intuition for the sensitivity.

--ANSWER
We have added in Sec 2 the number of events per deg^2, the flux for a source with 1 photon and the size of the PSF. We added Tab 1 where these numbers are summarized.

(5) Section 3.3 describes the “energy-spectrum simulations”. A few questions. Is the fit performed separately in each of the 16 ROIs, or are the parameters from the 16 ROIs joined together in some way to yield an all-sky result? Also, the normalizations of the IEM and isotropic template are varied in the fit, but there are also degrees of freedom for the spectral slopes of these components. Could some of change in normalization (up to 30% relative to the official?) be alternatively explained by a difference in spectral slopes for the components? In other words, the relative normalizations are being adjusted in the fit to match the spectral slope, since the Galactic and isotropic components have different slopes, and the ratio is essentially the only degree of freedom that is allowed. Maybe this distinction does not matter so much from the standpoint of detecting point sources however, as long as the diffuse emission is well modeled by the combination of these two components.

The fit is performed to all ROIs with the same normalization for all ROIs and we fix the spectral shape of IEM and ISO. I agree with you that probably you can change the slope of the IEM and ISO and still have a good fit to the energy spectrum with a slighlty different normalization. This is why we made also a check on the efficiency with 10% greater ISO normalization. As you said we don't expect any significant change in the source detection leaving free to vay also the shape of IEM and ISO templates.


(6) Minor consistency / grammatical suggestions: 
* star forming galaxies -> star-forming galaxies
* consistent use of commas around i.e. and e.g.

--ANSWER: Changed

Specific
Abstract:
22: “We find also” I think there needs to be a more direct connection of the logical flow here to make clear that estimate for the total contribution from blazars comes from the observed flux distribution. Should also state that this is integrated over the full range of fluxes (including below the LAT detection threshold).

--ANSWER
We have modified the sentence clarifying that the contribution of blazars is found integrating the source count distribution above the sensitivity of our analysis.

Section 1:
32: “sources” -> “individual sources”

--ANSWER: Changed

32: “as of the“ -> “as the”

--ANSWER: Changed

33: “highly isotropic component” -> “a component which is highly isotropic on angular scales larger than ~1 degree”

--ANSWER: Changed

38: “star forming galaxies” -> “star-forming galaxies” (throughout)

--ANSWER: Changed

38: “see e.g.” -> “see, e.g.,”

--ANSWER: Changed

72: “even one single” -> “even single” (singlet?)

--ANSWER: Changed

75: “Fermi-LAT has released” -> “Fermi-LAT Collaboration has released” The detector does not release

--ANSWER: Changed

Section 2:
118: Might be helpful to state here the number of events in each selection for the two analysis pipelines, perhaps in units of average number of events per deg^2. It would be also useful to state the source flux corresponding to an average of 1 detected photon in both datasets (since the exposure is different for the two event selections) — this could come from the median exposure in the |b| > 20 deg sky, for instance. See general comments.

--ANSWER: We have added a sentence on this in Sec 2.

124: Suggest to give angular scale corresponding to NSIDE = 128, either resolution or pixel area.

--ANSWER: Added

141: “iso_P8R2_SOURCE_V6_v06.txt” is only used for the efficiency correction method, right?

--ANSWER Ask Hannes

Section 3:
147: “dN/dS drops quickly” -> “the observed dN/dS drops quickly” Also, for completeness, it may be helpful to provide the explicit definition for N(S), i.e., the total number of sources with flux greater than S.

--ANSWER: Changes “dN/dS drops quickly” -> “the observed dN/dS drops quickly”. I don not think we need to define N(S) since we don not use it in the paper.

Section 3.1
167: “impossible” -> “impractical” or “infeasible”

--ANSWER: Changed

174: “where first sources” Just for ease of reading, an additional comma or sentence break might be helpful near this part of the sentence.

--ANSWER: Changed

181: “model, The” -> “model. The”

--ANSWER: Changed

Section 3.2:
204: “rms” -> “RMS” to make clear that this is an acronym

--ANSWER: Changed

Table 1: Suggest to include in the table notes that the quoted error bars represent RMS values (i.e., characterizing a distribution) and not statistical uncertainties. I see that the word “distribution” is used, but this could be more explicit.

--ANSWER: Added

217: I assume that you are using a proper projection for the angular separation and not the equation that is given in the text.

--ANSWER. Yes we used for the angular distance the proper formula given by np.sqrt(2.-2.*np.sin(B_1)*np.sin(B_2)-2.*np.cos(B_1)*np.cos(B_2)*np.cos(L_1-L_2)) where (L1,B1) and (L2,B2) are the longitues and latitudes of the sources. We changed the text.

Section 3.3:
“referred as cosmic-ray background” -> “referred to as cosmic-ray background”

--ANSWER: Changed

“so called” -> “so-called”

--ANSWER: Changed

The approach to correct the isotropic component normalization for the addition of sub-threshold sources is interesting. One of several methodological subtleties addressed in the paper.
Section 3.4:
Section 3.5:
302: “main novelty” -> “main novelties” (innovations?)

--ANSWER: Changed

The analysis of spurious sources here is interesting, and not something that I have seen used before in this context. I didn’t fully understand how this information would be used until reaching equation 4.
  Section 3.6:
The differentiation between the observed and intrinsic efficiency is helpful.
361: “five simulations” -> “five realizations” (?)

--ANSWER: We prefer to keep simulations.

Section 3.7:
Figure 6: Legend, “Fit” -> “Best Fit” (?)
Figure 6: Legend, I don’t understand why the brown band is labeled with “w”. The size of the band is mainly due to the statistical uncertainty in the number of sources detected, not the *systematic* uncertainty in the observed efficiency, right?

--ANSWER: The w label means that these plots are for the efficiency correction method. On the other hand in Fig 9 we label the same band with 1pPDF because that result is for the 1pPDF method. The bans is mainly due to statistical uncertainties. Changed FIT into Best Fit.

Section 3.8:
416: “five simulations” -> “four simulations” (?). We created five simulations for each of the four case we use to study the systematics of te efficiency. 

--ANSWER: five simulations is correct.

430: This seems a very small shift in S_min flux considering that the faintest detected sources are an order of magnitude brighter. Was there a specific motivation for the choice of values?

--ANSWER: No there is not a particular reason for this choice.

455: “4 test cases” -> “four test cases”

--ANSWER: Changed

Section 3.9:
Equation 4: I have to think about whether the observed efficiency is what should be used in this case. It depends on the definition of observed efficiency (see general comments). I assume that we ultimately want the flux distribution in *true* flux space.

--ANSWER

482: The reduced chi-square values in this case seem too small (?)

--Yes that's true. The error bars for the dN/dS are pretty large for some data points.

520: Suggest to specifically mention the 3FHL catalog here

--ANSWER: Added

Section 4: Sub-section title should be singular if a single realization is used.

--ANSWER: Changed

Section 4.1:
Section 4.2:
566: “as 1pPDF simulation” -> “as the 1pPDF simulation”

--ANSWER: Changed

567: Suggest to italicize “1pPDF simulation” to keep consistent notation with the rest of the paper.

--ANSWER: Changed

Section 4.3:
595: “meaningless” -> “unconstrained” (?)

--ANSWER: Changed

614: Also, the PSF selection for 1pPDF method.

--ANSWER: Added

Figure 10, right panel: Should the lighter shaded band be labeled in the legend? Also, the color is described in the text as orange, but it looks brown to me. Maybe it is just my screen /  perception.

--ANSWER: Added

Section 5:
651: needs some punctuation before there reference

--ANSWER: Changed

654: “than that one where they have been detected” -> “than that of the observation”

--ANSWER: Changed

674: “instrumental” Maybe different word choice to avoid instrumental in the sense of experimental equipment

--ANSWER: Changed

Section 6:
693: “1120 sources detected” -> “1120 sources at |b| > 20 deg detected” rearrange the sentence slightly so that readers are not surprised when seeing a different number of 3FHL sources compared to the whole catalog.

--ANSWER: Changed

